On the mechanism of polarised metrewave stellar emission

Two coherent radio emission mechanisms operate in stellar coronae: plasma emission and cyclotron emission. They directly probe the electron density and magnetic field strength respectively. Most stellar radio detections have been made at cm-wavelengths where it is often not possible to uniquely identify the emission mechanism, hindering the utility of radio observations in probing coronal conditions. In anticipation of stellar observations from a suite of sensitive low-frequency ($\nu\sim 10^2\,{\rm MHz}$) radio telescopes, here I apply the general theory of coherent emission in non-relativistic plasma to the low-frequency case. I consider the recently reported low-frequency emission from dMe flare stars AD Leo and UV Ceti and the quiescent star GJ 1151 as test cases. My main conclusion is that unlike the cm-wave regime, for reasonable turbulence saturation regimes, the emission mechanism in metre-wave observations ($\nu\sim 10^2\,{\rm MHz}$) can often be identified based on the observed brightness temperature, emission duration and polarisation fraction. I arrive at the following heuristic: M-dwarf emission that is $\gtrsim \,$hour-long with $\gtrsim 50\%$ circular polarised fraction at brightness temperatures of $\gtrsim 10^{12}\,$K at $\sim 100\,{\rm MHz}$ in canonical M-dwarfs strongly favours a cyclotron maser interpretation.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
